A comprehensive metallicity analysis of J0332-3557: establishing a z ~ 4 anchor for direct gas metallicity and C/O abundance investigations

We provide one of the most comprehensive metallicity studies at z $\sim$ 4 by analyzing the UV/optical HST photometry, and rest-frame VLT-FORS2 ultraviolet and VLT-XSHOOTER optical spectra of J0332-3557, a gravitationally lensed galaxy magnified by a factor of 20. With a 5$\sigma$ detection of the auroral O III]1666 line, we are able to derive a direct gas metallicity estimate for our target. We find Z_gas = 12 + log(O/H) = 8.26 $\pm$ 0.06, which is compatible with an increasing of both the gas fraction and the outflow metal loading factor from z $\sim$ 0 to z $\sim$ 4. J0332-3557 is the most metal-rich individual galaxy at z $\sim$ 4 for which the C/O ratio has been measured. We derive a low log(C/O) = - 1.02 $\pm$ 0.2, which suggests that J0332-3557 is in the early stages of ISM carbon enrichment driven mostly by massive stars. The low C/O abundance also indicates that J0332-3557 is characterized by a low star formation efficiency, higher yields of oxygen, and longer burst duration. We find that EW(C III])1906,9 is as low as $\sim$ 3 \AA. The main drivers of the low EW(C III])1906,9 are the higher gas metallicity and the low C/O abundance. J0332-3557 is characterized by one diffuse and two more compact regions $\sim$ 1 kpc in size. We find that the carbon emission mostly originates in the compact knots. Our study on J0332-3557 serves as an anchor for studies investigating the evolution of metallicity and C/O abundance across different redshifts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
